SARS-CoV-2 orthologs of pathogenesis-involved small viral RNAs of SARS-CoV

Background: The COVID-19 pandemic clock is ticking and the survival of many of mankind's modern institutions and or survival of many individuals is at stake. There is a need for treatments to significantly reduce the morbidity and mortality of COVID-19. Hence, we delved deep into the SARS-CoV-2 genome, which is the virus that has caused COVID-19. SARS-CoV-2 is from the same family as SARS-CoV in which three small viral RNAs (svRNA) were recently identified; those svRNAs play a significant role in the virus pathogenesis in mice. Contribution: In this paper, we report potential orthologs of those three svRNAs in the SARS-CoV-2 genome. Instead of off-the-shelf search and alignment algorithms, which failed to discover the orthologs, we used a special alignment scoring that does not penalize C/T and A/G mismatches as much as the other mutations. RNA bases C and U both can bind to G; similarly, A and G both can bind to U, hence, our scoring. We also validate this hypothesis using a novel, independent computational experiment. To validate our results, we confirmed the discovered orthologs are fully conserved in all the tested publicly available genomes of various strains of SARS-CoV-2; the loci at which the SARS-CoV-2 orthologs occur are close to the loci at which SARS-CoV svRNAs occur. We also report potential targets for these svRNAs. We hypothesize that the discovered orthologs play a role in pathogenesis of SARS-CoV-2, and therefore, antagomir-mediated inhibition of these SARS-CoV-2 svRNAs inhibits COVID-19.

==> three_svRNA_orthologs_final_truncated_entries_upto_all_primary_N.csv_sorted.csv <==
N	NC_000002.12 chr2	0.8947368421052632	17	19	AGGACTACTGGGCCAGAAGCT	AGGA--ACTGGGCCAGAAGCT	48975650	19	True
N	NC_000007.14 chr7	0.8947368421052632	17	19	AGGAACTGAGGCCAGGAAGCT	AGGAACTG-GGCCA-GAAGCT	14547625	19	True
N	NC_000008.11 chr8	0.8947368421052632	17	19	AGGAACTGGGCCA-AAGCT	AGGAACTGGGCCAGAAGCT	10614535	19	True
N	NC_000014.9 chr14	0.8947368421052632	17	19	AGGAACTGGGCCAGAAGCGCT	AGGAACTGGGCCAGAA--GCT	1419369	19	True
N	NC_000014.9 chr14	0.8947368421052632	17	19	AGGAACTGGGCCAGAAGCG	AGGAACTGGGCCAGAAGCT	1419367	19	True
N	NC_000014.9 chr14	0.8947368421052632	17	19	AGGAACTGGGCCAGAAGC-	AGGAACTGGGCCAGAAGCT	1419366	19	True
N	NC_000004.12 chr4	0.8421052631578947	16	19	AGGCAACTGGTGCCAGAAGCAT	AGG-AACTGG-GCCAGAAGC-T	69436080	19	True
N	NC_000009.12 chr9	0.8421052631578947	16	19	AGGAACTGGGCAAGAAGGCT	AGGAACTGGGCCAGAA-GCT	25416967	19	True
N	NC_000020.11 chr20	0.8421052631578947	16	19	AGGAGACCCTGGGCCAGAAGCT	AGGA-A--CTGGGCCAGAAGCT	11374836	19	True
N	NC_000019.10 chr19	0.8421052631578947	16	19	AGGAACTGTGCCAGACAGCT	AGGAACTGGGCCAGA-AGCT	3570717	19	True
N	NC_000019.10 chr19	0.8421052631578947	16	19	AGGAACTGGCCTCAGAAGCT	AGGAACTGGGC-CAGAAGCT	24050685	19	True
N	NC_000009.12 chr9	0.8421052631578947	16	19	AAGAACTGGGCCAGAAGCAT	AGGAACTGGGCCAGAAGC-T	581979	19	True
N	NC_000011.10 chr11	0.8421052631578947	16	19	AGGAACATGGGACCAGAAGCCT	AGGAAC-TGGG-CCAGAAG-CT	22741205	19	True
N	NC_000011.10 chr11	0.8421052631578947	16	19	AGGAACTGGGCCAGATATCT	AGGAACTGGGCCAGA-AGCT	21037552	19	True
N	NC_000012.12 chr12	0.8421052631578947	16	19	A-GAACTGGGCCAAGAAGCT	AGGAACTGGGCC-AGAAGCT	11370121	19	True
N	NC_000015.10 chr15	0.8421052631578947	16	19	AGGAACTGGGCACAGGAAGCCT	AGGAACTGGGC-CA-GAAG-CT	486225	19	True
N	NC_000006.12 chr6	0.8421052631578947	16	19	AGGAAACTGGGACCACGAAGCT	AGG-AACTGGG-CCA-GAAGCT	70506695	19	True
N	NC_000004.12 chr4	0.8421052631578947	16	19	AGAGAACTGGGCCAGAAGAT	AG-GAACTGGGCCAGAAGCT	92640053	19	True
N	NC_000003.12 chr3	0.8421052631578947	16	19	AGGAACTGAGGCTCAGAGAGCT	AGGAACTG-GGC-CAGA-AGCT	33209680	19	True
N	NC_000003.12 chr3	0.8421052631578947	16	19	AGTGAAGCATGGGCCAGAAGCT	AG-GAA-C-TGGGCCAGAAGCT	47360544	19	True


==> three_svRNA_orthologs_final_truncated_entries_upto_all_primary_nsp3.1.csv_sorted.csv <==
nsp3.1	NC_000002.12 chr2	0.8888888888888888	16	18	GAGGAAGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	134222364	18	True
nsp3.1	NC_000003.12 chr3	0.8888888888888888	16	18	GATAAAGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	62430918	18	True
nsp3.1	NC_000012.12 chr12	0.8888888888888888	16	18	GATGCAAGATAGAAGGTGAT	GATG-AAGA-AGAAGGTGAT	43685381	18	True
nsp3.1	NC_000012.12 chr12	0.8888888888888888	16	18	GAT-AAGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	22739819	18	True
nsp3.1	NC_000007.14 chr7	0.8888888888888888	16	18	GATGAATGAAGAAGGTGCAT	GATGAA-GAAGAAGGTG-AT	690091	18	True
nsp3.1	NC_000007.14 chr7	0.8888888888888888	16	18	GATGAAGAAGAAGGT-AT	GATGAAGAAGAAGGTGAT	5993096	18	True
nsp3.1	NC_000011.10 chr11	0.8888888888888888	16	18	GATG-AGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	33698282	18	True
nsp3.1	NC_000015.10 chr15	0.8888888888888888	16	18	GAAGAAGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	13363820	18	True
nsp3.1	NC_000015.10 chr15	0.8888888888888888	16	18	GAAGAAGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	5648009	18	True
nsp3.1	NC_000006.12 chr6	0.8888888888888888	16	18	GAAGAAGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	39349582	18	True
nsp3.1	NC_000003.12 chr3	0.8888888888888888	16	18	GATGATAGAAGACAGGTGAT	GATGA-AGAAGA-AGGTGAT	38020582	18	True
nsp3.1	NC_000003.12 chr3	0.8888888888888888	16	18	GATGAAGAAAAAGGTGAT	GATGAAGAAGAAGGTGAT	52630276	18	True
nsp3.1	NC_000004.12 chr4	0.8888888888888888	16	18	GATGAAGAAGAAGG-GAT	GATGAAGAAGAAGGTGAT	88689121	18	True
nsp3.1	NC_000003.12 chr3	0.8888888888888888	16	18	GATGAAG-AGAAGGTGAT	GATGAAGAAGAAGGTGAT	96774073	18	True
nsp3.1	NC_000006.12 chr6	0.8888888888888888	16	18	GATCAAGAAGAAGGTGAT	GATGAAGAAGAAGGTGAT	68689908	18	True
nsp3.1	NW_021160000.1 chr10 patch FIX	0.8333333333333334	15	18	GATGTAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	376177	18	True
nsp3.1	NC_000009.12 chr9	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	5316996	18	True
nsp3.1	NC_000009.12 chr9	0.8333333333333334	15	18	GATGAAGAAGGAAGGTGGT	GATGAAGAA-GAAGGTGAT	17792287	18	True
nsp3.1	NC_000009.12 chr9	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	39264386	18	True
nsp3.1	NW_012132919.1 chr7 patch FIX	0.8333333333333334	15	18	AATGAAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	106833	18	True
nsp3.1	NW_018654717.1 chr8 patch FIX	0.8333333333333334	15	18	GATGAAAGAAGAGGGTGAT	GATG-AAGAAGAAGGTGAT	3239611	18	True
nsp3.1	NC_000008.11 chr8 	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	20240737	18	True
nsp3.1	NC_000008.11 chr8 	0.8333333333333334	15	18	GAGTGAAGAATGAAGGTGCAT	GA-TGAAGAA-GAAGGTG-AT	23109525	18	True
nsp3.1	NC_000008.11 chr8 	0.8333333333333334	15	18	GAT-AAGAAGAGAGGTGAT	GATGAAGAAGA-AGGTGAT	29218614	18	True
nsp3.1	NC_000008.11 chr8 	0.8333333333333334	15	18	GA-GAAGAAGAAGCGTGAT	GATGAAGAAGAAG-GTGAT	29390573	18	True
nsp3.1	NC_000008.11 chr8 	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	36287121	18	True
nsp3.1	NC_000008.11 chr8 	0.8333333333333334	15	18	GATGAAGCCAAGAAGGTTGAT	GATGAAG--AAGAAGG-TGAT	48086402	18	True
nsp3.1	NC_000008.11 chr8 	0.8333333333333334	15	18	GATGAAGAAGAAGGTACAGAT	GATGAAGAAGAAGGT---GAT	49093880	18	True
nsp3.1	NC_000002.12 chr2 	0.8333333333333334	15	18	GATGAAGAA-AATGGTGAT	GATGAAGAAGAA-GGTGAT	132283207	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	GATGAAGAATGAAGTTGAT	GATGAAGAA-GAAGGTGAT	11193208	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	GATGGAGAGAAGAAGGTGTAT	GAT-GA-AGAAGAAGGTG-AT	12861402	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	20151370	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	GATGATAGAAAGAAGGTTGAT	GATGA-AG-AAGAAGG-TGAT	20163463	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	21271973	18	True
nsp3.1	NC_000005.10 chr5 	0.8333333333333334	15	18	GAAGAAGAAGAAGGTGAAT	GATGAAGAAGAAGGTG-AT	22996338	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	GATGAAGAATGAAGTTGAT	GATGAAGAA-GAAGGTGAT	23465955	18	True
nsp3.1	NC_000005.10 chr5 	0.8333333333333334	15	18	GATGAAGCAGAAAGGTGAT	GATGAAGAAG-AAGGTGAT	8462537	18	True
nsp3.1	NC_000005.10 chr5 	0.8333333333333334	15	18	GATGAAGAAGGAAGGTAAT	GATGAAGAA-GAAGGTGAT	7721853	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	GATGAAGACAGAA-GTGAT	GATGAAGA-AGAAGGTGAT	24455160	18	True
nsp3.1	NC_000006.12 chr6 	0.8333333333333334	15	18	AATGAAGAAGCAAGGTGAT	GATGAAGAAG-AAGGTGAT	28251421	18	True
nsp3.1	NC_000005.10 chr5 	0.8333333333333334	15	18	GTATGAATGAAGAAAGGTGAT	G-ATGAA-GAAG-AAGGTGAT	6331339	18	True
nsp3.1	NC_000009.12 chr9 	0.8333333333333334	15	18	GATGAAGAAGGAGGTGTAT	GATGAAGAAGAAGGTG-AT	4019042	18	True
nsp3.1	NC_000011.10 chr11	0.8333333333333334	15	18	G-TGAAGAAGAAGTGTGAT	GATGAAGAAGAAG-GTGAT	7591884	18	True
nsp3.1	NC_000011.10 chr11	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	32927191	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	19059994	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAGAAGGAA-GTGAT	GATGAAGAA-GAAGGTGAT	10699700	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAGCAAGAAGGT-AT	GATGAAG-AAGAAGGTGAT	23878256	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	30292923	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAGAAAAATGGTGAT	GATGAAGAAGAA-GGTGAT	33544254	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGGAAG-AGAAGGTGAT	GAT-GAAGAAGAAGGTGAT	36195723	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGGAAGCAAGGAAGGTGAT	GAT-GAAG-AA-GAAGGTGAT	41776674	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAGAAAACAGGTGAT	GATGAAGAAGA-AGGTGAT	44826227	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAAGAAAGAGAGGTGAT	GATG-AAG-AAGA-AGGTGAT	50153821	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAGAAG-AGGTGAGT	GATGAAGAAGAAGGTGA-T	54757052	18	True
nsp3.1	NC_000001.11 chr1	0.8333333333333334	15	18	GATGAAGAAGGACAGGTGAGT	GATGAAGAA-GA-AGGTGA-T	8230241	18	True
nsp3.1	NC_000001.11 chr1	0.8333333333333334	15	18	GAGTGAAGGAAGAAAGGTGAT	GA-TGAA-GAAG-AAGGTGAT	11457065	18	True
nsp3.1	NC_000001.11 chr1	0.8333333333333334	15	18	GAATGAAGGAAGGAAGGTGAT	G-ATGAA-GAA-GAAGGTGAT	20218652	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATAGAAGATAGAAGGTGAGT	GAT-GAAGA-AGAAGGTGA-T	3500879	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATGAAGAAGGAGGGTGAT	GATGAAGAA-GAAGGTGAT	5524784	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	33473013	18	True
nsp3.1	NC_000011.10 chr11	0.8333333333333334	15	18	GATGAAGAATAAGGTGTAT	GATGAAGAAGAAGGTG-AT	30461125	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATGATAGATAGATAGGTGAT	GATGA-AGA-AGA-AGGTGAT	37879808	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATGTAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	40769989	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GAATGAAGAAGTAGGTGAT	G-ATGAAGAAGAAGGTGAT	51367085	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATGAAGTAGGAAGGTGAT	GATGAAG-AAGAAGGTGAT	51525290	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GATGAAGAAGATAGGGGAT	GATGAAGAAGA-AGGTGAT	53156856	18	True
nsp3.1	NC_000014.9 chr14	0.8333333333333334	15	18	GA-GAAGAAGAAGGTGAAT	GATGAAGAAGAAGGTG-AT	74516204	18	True
nsp3.1	NC_000012.12 chr12	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	1020657	18	True
nsp3.1	NC_000012.12 chr12	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	1527615	18	True
nsp3.1	NC_000012.12 chr12	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	4602928	18	True
nsp3.1	NC_000012.12 chr12	0.8333333333333334	15	18	GATAGAAGAAG-AGGTGAT	GAT-GAAGAAGAAGGTGAT	4904999	18	True
nsp3.1	NC_000012.12 chr12	0.8333333333333334	15	18	GATGAGAGAAGAAAGTGAT	GATGA-AGAAGAAGGTGAT	8026984	18	True
nsp3.1	NW_015495299.1 chr2 patch NOVEL	0.8333333333333334	15	18	GATGAAGAAGAA-GTGCAT	GATGAAGAAGAAGGTG-AT	465928	18	True
nsp3.1	NC_000011.10 chr11	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	11790646	18	True
nsp3.1	NC_000011.10 chr11	0.8333333333333334	15	18	GATGAAGAAGTTAAGGCTGAT	GATGAAGAAG--AAGG-TGAT	13950942	18	True
nsp3.1	NW_019805490.1 chr3 patch NOVEL	0.8333333333333334	15	18	GATTGAAGATGAAGGTGAT	GA-TGAAGAAGAAGGTGAT	212653	18	True
nsp3.1	NW_019805503.1 chr18 patch NOVEL	0.8333333333333334	15	18	GCATTAAGAAGAAGGTGAT	G-ATGAAGAAGAAGGTGAT	148518	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GAT-AAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	10335731	18	True
nsp3.1	NC_000003.12 chr3	0.8333333333333334	15	18	GATGAAGAAGGAAGGTGAG	GATGAAGAA-GAAGGTGAT	10434488	18	True
nsp3.1	NC_000003.12 chr3	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	6804109	18	True
nsp3.1	NC_000018.10 chr18	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	16198420	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GATGATGAAGAAGAGTGAT	GATGAAGAAGAAG-GTGAT	84784338	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	83332038	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GATGAAGAAGAAGGAAGAT	GATGAAGAAGAAGG-TGAT	78956485	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GAATGAAGAAGAAGGTGCT	G-ATGAAGAAGAAGGTGAT	78780579	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GTATGAAGAAG-AGGTGAT	G-ATGAAGAAGAAGGTGAT	77419436	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GAGGAAGAAGAAGAGTGAT	GATGAAGAAGAAG-GTGAT	76308292	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GATGAAGAACGAAGGTAAT	GATGAAGAA-GAAGGTGAT	73534765	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GAATGCAGAAGAAGGTGAT	G-ATGAAGAAGAAGGTGAT	62458987	18	True
nsp3.1	NC_000020.11 chr20	0.8333333333333334	15	18	GATGAAGCAA-AAGGTGAT	GATGAAG-AAGAAGGTGAT	18580374	18	True
nsp3.1	NC_000016.10 chr16	0.8333333333333334	15	18	GATGAAGAAGAAGATTGTGAT	GATGAAGAAGAAG---GTGAT	37225026	18	True
nsp3.1	NC_000016.10 chr16	0.8333333333333334	15	18	GATGAAGAAGGAAGGTATGAT	GATGAAGAA-GAAGG--TGAT	34440755	18	True
nsp3.1	NC_000016.10 chr16	0.8333333333333334	15	18	GATGAAGAAGGAAGGT-AT	GATGAAGAA-GAAGGTGAT	34440752	18	True
nsp3.1	NC_000016.10 chr16	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	17439087	18	True
nsp3.1	NC_000016.10 chr16	0.8333333333333334	15	18	GATGAAGAAG-AGGTAGAT	GATGAAGAAGAAGGT-GAT	16213349	18	True
nsp3.1	NC_000016.10 chr16	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	4949206	18	True
nsp3.1	NC_000019.10 chr19	0.8333333333333334	15	18	GATGAAGAAGAAGTGTG-T	GATGAAGAAGAAG-GTGAT	18521261	18	True
nsp3.1	NC_000019.10 chr19	0.8333333333333334	15	18	GCATGAAGAGAGAAGGTGACT	G-ATGAAGA-AGAAGGTGA-T	19625401	18	True
nsp3.1	NC_000018.10 chr18	0.8333333333333334	15	18	GATGAAGAAGCAGCAGGTGAT	GATGAAGAAG-A--AGGTGAT	2511062	18	True
nsp3.1	NC_000018.10 chr18	0.8333333333333334	15	18	GATGAAGAAGATACGTGAT	GATGAAGAAGA-AGGTGAT	3244108	18	True
nsp3.1	NC_000018.10 chr18	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	12177624	18	True
nsp3.1	NC_000018.10 chr18	0.8333333333333334	15	18	GATGAAGAAGAAGGATCGTAT	GATGAAGAAGAAGG-T-G-AT	14560185	18	True
nsp3.1	NC_000003.12 chr3	0.8333333333333334	15	18	GATGAAGAAGGAAGGTGA-	GATGAAGAA-GAAGGTGAT	10434487	18	True
nsp3.1	NC_000004.12 chr4	0.8333333333333334	15	18	GAATGAGGAAGAAGGTGAT	G-ATGAAGAAGAAGGTGAT	87353341	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATTGAAAGCAAGAAGGTGAT	GA-TG-AAG-AAGAAGGTGAT	90988927	18	True
nsp3.1	NC_000003.12 chr3	0.8333333333333334	15	18	GATTGAAGATGAAGGTGAT	GA-TGAAGAAGAAGGTGAT	34637960	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGGAAGAAGAAGAGTGCAT	GAT-GAAGAAGAAG-GTG-AT	127837384	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAATGAAGAAGGGGAT	GATGAA-GAAGAAGGTGAT	122632234	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GAGTGAAGAAGAA-GTGAT	GA-TGAAGAAGAAGGTGAT	114885326	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAGAAGAA-GTGCAT	GATGAAGAAGAAGGTG-AT	108862672	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGATGAAGAAGGTGAGT	GATGAAGAAGAAGGTGA-T	107221350	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	103810398	18	True
nsp3.1	NC_000002.12 chr2	0.8333333333333334	15	18	GATGAAGAAGAAAGGATGAGT	GATGAAGAAG-AAGG-TGA-T	102943227	18	True
nsp3.1	NC_000018.10 chr18	0.8333333333333334	15	18	GATG-AGACAGAAGGTGAT	GATGAAGA-AGAAGGTGAT	18128465	18	True
nsp3.1	NC_000003.12 chr3	0.8333333333333334	15	18	TATGAAGAGAGAAGGTGAT	GATGAAGA-AGAAGGTGAT	19152201	18	True
nsp3.1	NC_000003.12 chr3	0.8333333333333334	15	18	GATGCAGAAGATAGGTGAT	GATGAAGAAGA-AGGTGAT	25424584	18	True


==> three_svRNA_orthologs_final_truncated_entries_upto_all_primary_nsp3.2.csv_sorted.csv <==
nsp3.2	NC_000004.12 chr4	0.8636363636363636	19	22	GAAGAAGAGGAAGAAGAAGAATT	GAAGAAGAGCAAGAAGAAG-ATT	117558370	22	True
nsp3.2	NC_000014.9 chr14	0.8636363636363636	19	22	GAAGAAGAGCAATGAAGAAAGACTT	GAAGAAGAGCAA-GAAG-AAGA-TT	12719463	22	True
nsp3.2	NW_018654725.1 chrY patch FIX	0.8636363636363636	19	22	GAAGAAGAGGAAGAAGAAAGATT	GAAGAAGAGCAAGAAG-AAGATT	21110	22	True
nsp3.2	NC_000004.12 chr4	0.8636363636363636	19	22	GAAGAAGAAG-AAGAAGAAGATT	GAAGAAG-AGCAAGAAGAAGATT	130552436	22	True
nsp3.2	NC_000014.9 chr14	0.8636363636363636	19	22	GAAGAAGATGTCAAGAAGAAGATAT	GAAGAAGA-G-CAAGAAGAAGAT-T	79840239	22	True
nsp3.2	NC_000018.10 chr18	0.8636363636363636	19	22	GAAGAAGTAGGCAAGAAGAAGATCT	GAAGAAG-A-GCAAGAAGAAGAT-T	783992	22	True
nsp3.2	NC_000003.12 chr3	0.8636363636363636	19	22	GAAGAAGAG-AAGAAGAAGAATT	GAAGAAGAGCAAGAAGAAG-ATT	60432276	22	True
nsp3.2	NC_000002.12 chr2	0.8636363636363636	19	22	GAAGATAGAGCAATGAAGAGAGATT	GAAGA-AGAGCAA-GAAGA-AGATT	44201986	22	True
nsp3.2	NC_000015.10 chr15	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGATAT	GAAGAAG-AGCAAGAAGAAGAT-T	5850233	22	True
nsp3.2	NC_000006.12 chr6	0.8181818181818182	18	22	GAAGAAGAGC-AGAAGAAAATT	GAAGAAGAGCAAGAAGAAGATT	38233680	22	True
nsp3.2	NC_000019.10 chr19	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAAGATT	GAAGAAG-AGCAAGAAG-AAGATT	16552894	22	True
nsp3.2	NC_000020.11 chr20	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGACTT	GAAGAAG-AGCAAGAAGAAGA-TT	2384918	22	True
nsp3.2	NC_000021.9 chr21	0.8181818181818182	18	22	GAAGAAGAGCAA-TAGAAGATT	GAAGAAGAGCAAGAAGAAGATT	3080346	22	True
nsp3.2	NW_018654706.1 chr1 patch NOVEL	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGGATT	GAAGAAG-AGCAAGAAGAA-GATT	21426	22	True
nsp3.2	NW_017852928.1 chr1 patch NOVEL	0.8181818181818182	18	22	GAAGAAGAAGCAGAAGAAGAAGGATT	GAAGAAG-AGC--AAGAAGAA-GATT	42684	22	True
nsp3.2	NW_013171802.1 chr6 patch FIX	0.8181818181818182	18	22	GAAG-AGAGCAAGAAAGAAGAGTT	GAAGAAGAGCAAG-AAGAAGA-TT	64033	22	True
nsp3.2	NC_000002.12 chr2	0.8181818181818182	18	22	GAAAAAGAG-AAGAAGAAGATT	GAAGAAGAGCAAGAAGAAGATT	25750788	22	True
nsp3.2	NC_000002.12 chr2	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGAATT	GAAGAAG-AGCAAGAAGAAG-ATT	80694044	22	True
nsp3.2	NC_000005.10 chr5	0.8181818181818182	18	22	GAAGAAGAGCAAGACAG-AGAGTT	GAAGAAGAGCAAGA-AGAAGA-TT	14573711	22	True
nsp3.2	NC_000006.12 chr6	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGAATT	GAAGAAG-AGCAAGAAGAAG-ATT	69217989	22	True
nsp3.2	NC_000011.10 chr11	0.8181818181818182	18	22	GAAGAAGAAGGAAGAAGTAAGATT	GAAGAAG-AGCAAGAAG-AAGATT	25049429	22	True
nsp3.2	NC_000008.11 chr8	0.8181818181818182	18	22	GAAGAAGAGAAAGAAGAA-ATT	GAAGAAGAGCAAGAAGAAGATT	34613950	22	True
nsp3.2	NC_000015.10 chr15	0.8181818181818182	18	22	GCAGAAGAGCAAGCAGAGAAGATT	GAAGAAGAGCAAG-A-AGAAGATT	11738083	22	True
nsp3.2	NC_000011.10 chr11	0.8181818181818182	18	22	GAAGAAGAGCAAGCCAAGAAG-TT	GAAGAAGAGCAAG--AAGAAGATT	16510998	22	True
nsp3.2	NC_000012.12 chr12	0.8181818181818182	18	22	GAAGAAGAGGAAGAAGAAGAAT	GAAGAAGAGCAAGAAGAAGATT	60548156	22	True
nsp3.2	NC_000018.10 chr18	0.8181818181818182	18	22	GAAGAAGTAGGCAAGAAGAAGA-T	GAAGAAG-A-GCAAGAAGAAGATT	783990	22	True
nsp3.2	NC_000002.12 chr2	0.8181818181818182	18	22	GAAGAAGAGGAAGAAGCAAGCATT	GAAGAAGAGCAAGAAG-AAG-ATT	42576014	22	True
nsp3.2	NC_000012.12 chr12	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGAATT	GAAGAAG-AGCAAGAAGAAG-ATT	58338875	22	True
nsp3.2	NC_000012.12 chr12	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGAATT	GAAGAAG-AGCAAGAAGAAG-ATT	57133351	22	True
nsp3.2	NC_000012.12 chr12	0.8181818181818182	18	22	GAAGAAGAAGCAAAAATGAAGATT	GAAGAAG-AGCAAGAA-GAAGATT	23370439	22	True
nsp3.2	NC_000014.9 chr14	0.8181818181818182	18	22	GAAGAAGAGCAATGAAGAAAGACT	GAAGAAGAGCAA-GAAG-AAGATT	12719462	22	True
nsp3.2	NC_000014.9 chr14	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGAATT	GAAGAAG-AGCAAGAAGAAG-ATT	3784429	22	True
nsp3.2	NC_000002.12 chr2	0.8181818181818182	18	22	GAAGAAGAG-AAGAA-AAGATT	GAAGAAGAGCAAGAAGAAGATT	135101854	22	True
nsp3.2	NC_000005.10 chr5	0.8181818181818182	18	22	GAAGAAAGAGCAAGAAGAAGGGGATT	GAAG-AAGAGCAAGAAGAA---GATT	17629750	22	True
nsp3.2	NC_000018.10 chr18	0.8181818181818182	18	22	GAAGAAGTAGGCAAGAAGAAGATC	GAAGAAG-A-GCAAGAAGAAGATT	783991	22	True
nsp3.2	NC_000003.12 chr3	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGATCT	GAAGAAG-AGCAAGAAGAAGAT-T	27102255	22	True
nsp3.2	NC_000003.12 chr3	0.8181818181818182	18	22	GAAGAAAAGCAAGAAGAA-ATT	GAAGAAGAGCAAGAAGAAGATT	56345429	22	True
nsp3.2	NC_000003.12 chr3	0.8181818181818182	18	22	GAAGAAGAG-AAGAAGAAGAAT	GAAGAAGAGCAAGAAGAAGATT	60432275	22	True
nsp3.2	NC_000004.12 chr4	0.8181818181818182	18	22	GAAGAAGAGGAAGAAGAAGAAT	GAAGAAGAGCAAGAAGAAGATT	117558369	22	True
nsp3.2	NC_000016.10 chr16	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGAATT	GAAGAAG-AGCAAGAAGAAG-ATT	37420425	22	True
nsp3.2	NC_000004.12 chr4	0.8181818181818182	18	22	GAAGAAGAGCAAGAAGAAGAAG	GAAGAAGAGCAAGAAGAAGATT	70599182	22	True
nsp3.2	NC_000004.12 chr4	0.8181818181818182	18	22	GAAGAAGAGCAAGAAGAAGA-A	GAAGAAGAGCAAGAAGAAGATT	70599181	22	True
nsp3.2	NC_000004.12 chr4	0.8181818181818182	18	22	GAAGAAGAGCAAGAAGAAGA--	GAAGAAGAGCAAGAAGAAGATT	70599180	22	True
nsp3.2	NC_000002.12 chr2	0.8181818181818182	18	22	GAAGAAGAGGAAGAAGAAGA-T	GAAGAAGAGCAAGAAGAAGATT	1886808	22	True
nsp3.2	NC_000002.12 chr2	0.8181818181818182	18	22	GAAGAAGAGGAAGAAGAAGATG	GAAGAAGAGCAAGAAGAAGATT	1886809	22	True
nsp3.2	NC_000002.12 chr2	0.8181818181818182	18	22	GAAAAAGAG-AAGAAGAAGATT	GAAGAAGAGCAAGAAGAAGATT	70555008	22	True


==> three_svRNA_orthologs_final_truncated_entries_upto_all_supp_N.csv_sorted.csv <==
N	NW_003315944.2 Homo sapiens chromosome 15 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR15_2_CTG8	0.8421052631578947	16	19	AGGAAACTGGGCCAGAGAAGCT	AGG-AACTGGGCC--AGAAGCT	83579	19	False


==> three_svRNA_orthologs_final_truncated_entries_upto_all_supp_nsp3.1.csv_sorted.csv <==
nsp3.1	NT_187498.1 Homo sapiens unplaced genomic scaffold, GRCh38.p13 Primary Assembly HSCHRUN_RANDOM_CTG20	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	9138	18	False
nsp3.1	NT_187562.1 Homo sapiens chromosome 7 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR7_2_CTG6	0.8333333333333334	15	18	GCTGAAGAAAGAAGGTGAT	GATGAAG-AAGAAGGTGAT	848927	18	False
nsp3.1	NT_113793.3 Homo sapiens chromosome 4 unlocalized genomic scaffold, GRCh38.p13 Primary Assembly HSCHR4_RANDOM_CTG4	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	24433	18	False
nsp3.1	NT_187601.1 Homo sapiens chromosome 14 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR14_7_CTG1	0.8333333333333334	15	18	GA-GAAGAAGAAGGTGAAT	GATGAAGAAGAAGGTG-AT	1242479	18	False
nsp3.1	NT_187578.1 Homo sapiens chromosome 9 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR9_1_CTG5	0.8333333333333334	15	18	GATGAACAAGAATGGTGAT	GATGAAGAAGAA-GGTGAT	62863	18	False
nsp3.1	NT_187577.1 Homo sapiens chromosome 8 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR8_9_CTG1	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	486053	18	False
nsp3.1	NT_187562.1 Homo sapiens chromosome 7 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR7_2_CTG6	0.8333333333333334	15	18	GAATGAAGAAG-AGGTGAT	G-ATGAAGAAGAAGGTGAT	159252	18	False
nsp3.1	NT_187377.1 Homo sapiens chromosome 14 unlocalized genomic scaffold, GRCh38.p13 Primary Assembly HSCHR14_CTG3_UNLOCALIZED	0.8333333333333334	15	18	GATGCAGAAGACAGGTGAT	GATGAAGAAGA-AGGTGAT	8574	18	False



==> three_svRNA_orthologs_final_truncated_entries_upto_all_supp_nsp3.2.csv_sorted.csv <==
nsp3.2	NT_187679.1 Homo sapiens chromosome 4 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_3 HSCHR4_7_CTG12	0.8636363636363636	19	22	GAAGAAGAAG-AAGAAGAAGATT	GAAGAAG-AGCAAGAAGAAGATT	111960	22	False
nsp3.2	NT_187570.1 Homo sapiens chromosome 8 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR8_3_CTG1	0.8636363636363636	19	22	GAAGAAGAAG-AAGAAGAAGATT	GAAGAAG-AGCAAGAAGAAGATT	194592	22	False
nsp3.2	NW_003315962.1 Homo sapiens chromosome 19 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR19_1_CTG2	0.8181818181818182	18	22	GAAGAAGAAG-AAGAAGAAGAATT	GAAGAAG-AGCAAGAAGAAG-ATT	66798	22	False
nsp3.2	NW_003315944.2 Homo sapiens chromosome 15 genomic scaffold, GRCh38.p13 alternate locus group ALT_REF_LOCI_1 HSCHR15_2_CTG8	0.8181818181818182	18	22	GAAGAAGAGGAAGAAGAAAATT	GAAGAAGAGCAAGAAGAAGATT	375141	22	False


